Next-Generation Segmentation in Radiotherapy: A Narrative Review from Atlas-Based Methods to Agentic Vision-Language Models

Precise segmentation of target volumes and organs at risk is an essential prerequisite for modern, high-precision radiation therapy. However, this task has traditionally been time-consuming and subject to high interobserver variability. Motivated by these limitations, more advanced and novel approaches to automating this task have been developed over the past two decades. This narrative review highlights representative milestones, with a focus on the most recent developments. These approaches include atlas-based label propagation, convolutional architectures, promptable foundation models, and, most recently, vision-language models (VLMs), which integrate clinical text with volumetric segmentation. Each methodological generation has addressed limitations of its predecessor while introducing new ones. A substantial gap remains between research progress and clinical deployment, as routine workflows continue to be dominated by atlas-based and narrow task-specific deep-learning tools, which remain strong baselines in geometric overlap metrics but are highly rigid in terms of application, versatility, portability, and interpretability. As contouring systems further grow in complexity, conventional geometric overlap metrics become insufficient, motivating evaluation paradigms that incorporate surface-based, dosimetric, and prompt-adherence assessment. Emerging agentic architectures that combine large language models, retrieval-augmented generation, and vision-language segmentation modules are leading towards more flexible, guideline-aware, interactive contouring workflows. These systems could automate flexible and interpretable knowledge-based contouring and actively support the clinical reasoning underlying target volume definition.

==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



